In-database connected component analysis

We describe a Big Data-practical, SQL-implementable algorithm for efficiently determining connected components for graph data stored in a Massively Parallel Processing (MPP) relational database. The algorithm described is a linear-space, randomised algorithm, always terminating with the correct answer but subject to a stochastic running time, such that for any $\epsilon>0$ and any input graph $G=\langle V, E \rangle$ the algorithm terminates after $\mathop{\text{O}}(\log |V|)$ SQL queries with probability of at least $1-\epsilon$, which we show empirically to translate to a quasi-linear runtime in practice.

==> address-components.dat <==
2	164556087
4	44145234
8	5274283
16	1597291
32	787494
64	293736
128	151185
256	64411
512	25657
1024	10889
2048	5122
4096	2643
8192	1442
16384	748
32768	415
65536	239
131072	166
262144	84
524288	47
1048576	18
2097152	11
4194304	2
8388608	1
16777216	2


==> andromeda-components.dat <==
2	38474485
4	16988195
8	4752303
16	1418275
32	439935
64	78689
128	11408
256	2090
512	516
1024	158
2048	44
4096	13
8192	1
1073741824	1


==> times.dat <==
dataset & RC & HM & TP & CR    &    xdataset & xRC & xHM & xTP & xCR
Andromeda & 5431 & 0 & 37987 & 14506    &    Andromeda & 5431 & \hskip-0.4em Hash-to-Min did not finish & 37987 & 14506
Bitcoin addresses & 1530 & 11696 & 9811 & 3457    &    Bitcoin addresses & 1530 & 11696 & 9811 & 3457
Bitcoin full & 6398 & 0 & 48800 & 26015    &    Bitcoin full & 6398 & \hskip-0.4em Hash-to-Min did not finish & \hskip -4.8em $77359 \gg$ & 26015
Candels10 & 424 & 3178 & 1425 & 867    &    Candels10 & 424 & 3178 & 1425 & 867
Candels20 & 749 & 5868 & 2836 & 1766    &    Candels20 & 749 & 5868 & 2836 & 1766
Candels40 & 1482 & 13892 & 6363 & 3726    &    Candels40 & 1482 & 13892 & 6363 & 3726
Candels80 & 3463 & 0 & 15560 & 8619    &    Candels80 & 3463 & \hskip-0.4em Hash-to-Min did not finish & 15560 & 8619
Candels160 & 9260 & 0 & 32615 & 23409    &    Candels160 & 9260 & \hskip-0.4em Hash-to-Min did not finish & 32615 & 23409
Friendster & 2462 & 9554 & 4409 & 5092    &    Friendster & 2462 & 9554 & 4409 & 5092
RMAT & 2151 & 4384 & 2816 & 3187    &    RMAT & 2151 & 4384 & 2816 & 3187
Path100M & 366 & 0 & 1406 & 0    &    Path100M & 366 & \hskip-0.4em Hash-to-Min did not finish & 1406 & \hskip-0.4em Cracker did not finish
PathUnion10 & 386 & 0 & 4022 & 1202    &    PathUnion10 & 386 & \hskip-0.4em Hash-to-Min did not finish & 4022 & 1202

